Arnoldi-based orthonormal and hierarchical divergence-free polynomial basis and its applications

This paper presents a methodology to construct a divergence-free polynomial basis of an arbitrary degree in a simplex (triangles in 2D and tetrahedra in 3D) of arbitrary dimension. It allows for fast computation of all numerical solutions from degree zero to a specified degree \textit{k} for certain PDEs. The generated divergence-free basis is orthonormal, hierarchical, and robust in finite-precision arithmetic. At the core is an Arnoldi-based procedure. It constructs an orthonormal and hierarchical basis for multi-dimensional polynomials of degree less than or equal to \textit{k}. The divergence-free basis is generated by combining these polynomial basis functions. An efficient implementation of the hybridized BDM mixed method is developed using these basis functions. Hierarchy allows for incremental construction of the global matrix and the global vector for all degrees (zero to \textit{k}) using the local problem solution computed just for degree \textit{k}. Orthonormality and divergence-free properties simplify the local problem. PDEs considered are Helmholtz, Laplace, and Poisson problems in smooth domains and in a corner domain. These advantages extend to other PDEs such as incompressible Stokes, incompressible Navier-Stokes, and Maxwell equations.

==> images/bf1.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bf1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{150bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bf1.pdf}}%
    \put(0.1675,0.1053335){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.505,0.1053335){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.8875,0.1053335){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.4925005,0.0286665){\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bf1.pdf}}%
    \put(0.1353335,0.155){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.0903335,0.299){\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.0903335,0.443){\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.0903335,0.587){\makebox(0,0)[lb]{\smash{0.6}}}%
    \put(0.0903335,0.731){\makebox(0,0)[lb]{\smash{0.8}}}%
    \put(0.1353335,0.875){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.0603335,0.4850005){\rotatebox{90}{\makebox(0,0)[lb]{\smash{$y$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bf1.pdf}}%
  \end{picture}%
\endgroup%


==> images/bf2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bf2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{150bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bf2.pdf}}%
    \put(0.1675,0.1053335){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.505,0.1053335){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.8875,0.1053335){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.4925005,0.0286665){\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bf2.pdf}}%
    \put(0.1353335,0.155){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.0903335,0.299){\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.0903335,0.443){\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.0903335,0.587){\makebox(0,0)[lb]{\smash{0.6}}}%
    \put(0.0903335,0.731){\makebox(0,0)[lb]{\smash{0.8}}}%
    \put(0.1353335,0.875){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.0603335,0.4850005){\rotatebox{90}{\makebox(0,0)[lb]{\smash{$y$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bf2.pdf}}%
  \end{picture}%
\endgroup%


==> images/bf3.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bf3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{150bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bf3.pdf}}%
    \put(0.1675,0.1053335){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.505,0.1053335){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.8875,0.1053335){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.4925005,0.0286665){\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bf3.pdf}}%
    \put(0.1353335,0.155){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.0903335,0.299){\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.0903335,0.443){\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.0903335,0.587){\makebox(0,0)[lb]{\smash{0.6}}}%
    \put(0.0903335,0.731){\makebox(0,0)[lb]{\smash{0.8}}}%
    \put(0.1353335,0.875){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.0603335,0.4850005){\rotatebox{90}{\makebox(0,0)[lb]{\smash{$y$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bf3.pdf}}%
  \end{picture}%
\endgroup%


==> images/bf3d1.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bf3d1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{151.01357744bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.99328817)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bf3d1.pdf}}%
    \put(0.1289568,0.30412299){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bf3d1.pdf}}%
    \put(0.1289568,0.24467072){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bf3d1.pdf}}%
    \put(0.90755368,0.24467072){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{bf3d1.pdf}}%
    \put(0.08425883,0.50650446){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{bf3d1.pdf}}%
    \put(0.19154935,0.02061073){\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0.78039739,0.02061073){\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{bf3d1.pdf}}%
    \put(0.05115254,0.461879){\rotatebox{90}{\makebox(0,0)[lb]{\smash{$z$}}}}%
    \put(0.25952701,0.14347899){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.7322855,0.14347899){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.1289568,0.70888593){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{bf3d1.pdf}}%
    \put(0.55701781,0.04228726){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.47949266,0.04228726){\makebox(0,0)[lb]{\smash{1}}}%
  \end{picture}%
\endgroup%


==> images/bf3d10.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bf3d10.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{151.01357744bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.99328817)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bf3d10.pdf}}%
    \put(0.1289568,0.30412299){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bf3d10.pdf}}%
    \put(0.1289568,0.24467072){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.90755368,0.24467072){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bf3d10.pdf}}%
    \put(0.08425883,0.50650446){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{bf3d10.pdf}}%
    \put(0.19154935,0.02061073){\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0.78039739,0.02061073){\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{bf3d10.pdf}}%
    \put(0.05115254,0.461879){\rotatebox{90}{\makebox(0,0)[lb]{\smash{$z$}}}}%
    \put(0.25952701,0.14347899){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.7322855,0.14347899){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.1289568,0.70888593){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{bf3d10.pdf}}%
    \put(0.55701781,0.04228726){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.47949266,0.04228726){\makebox(0,0)[lb]{\smash{1}}}%
  \end{picture}%
\endgroup%


==> images/bf3d11.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bf3d11.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{151.01357744bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.99328817)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bf3d11.pdf}}%
    \put(0.1289568,0.30412299){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bf3d11.pdf}}%
    \put(0.1289568,0.24467072){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.90755368,0.24467072){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bf3d11.pdf}}%
    \put(0.08425883,0.50650446){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{bf3d11.pdf}}%
    \put(0.19154935,0.02061073){\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{bf3d11.pdf}}%
    \put(0.78039739,0.02061073){\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{bf3d11.pdf}}%
    \put(0.05115254,0.461879){\rotatebox{90}{\makebox(0,0)[lb]{\smash{$z$}}}}%
    \put(0.25952701,0.14347899){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.7322855,0.14347899){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.1289568,0.70888593){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{bf3d11.pdf}}%
    \put(0.47949266,0.04228726){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.55701781,0.04228726){\makebox(0,0)[lb]{\smash{1}}}%
  \end{picture}%
\endgroup%


==> images/bf3d2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bf3d2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{151.01357744bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.99328817)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bf3d2.pdf}}%
    \put(0.1289568,0.30412299){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bf3d2.pdf}}%
    \put(0.90755368,0.24467072){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bf3d2.pdf}}%
    \put(0.1289568,0.24467072){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{bf3d2.pdf}}%
    \put(0.08425883,0.50650446){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{bf3d2.pdf}}%
    \put(0.19154935,0.02061073){\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{bf3d2.pdf}}%
    \put(0.78039739,0.02061073){\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.05115254,0.461879){\rotatebox{90}{\makebox(0,0)[lb]{\smash{$z$}}}}%
    \put(0.25952701,0.14347899){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.7322855,0.14347899){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.1289568,0.70888593){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{bf3d2.pdf}}%
    \put(0.55701781,0.04228726){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.47949266,0.04228726){\makebox(0,0)[lb]{\smash{1}}}%
  \end{picture}%
\endgroup%


==> images/bf3d3.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bf3d3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{151.01357744bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.99328817)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bf3d3.pdf}}%
    \put(0.1289568,0.30412299){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bf3d3.pdf}}%
    \put(0.90755368,0.24467072){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.1289568,0.24467072){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bf3d3.pdf}}%
    \put(0.08425883,0.50650446){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{bf3d3.pdf}}%
    \put(0.19154935,0.02061073){\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{bf3d3.pdf}}%
    \put(0.78039739,0.02061073){\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{bf3d3.pdf}}%
    \put(0.05115254,0.461879){\rotatebox{90}{\makebox(0,0)[lb]{\smash{$z$}}}}%
    \put(0.25952701,0.14347899){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.7322855,0.14347899){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.1289568,0.70888593){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{bf3d3.pdf}}%
    \put(0.47949266,0.04228726){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.55701781,0.04228726){\makebox(0,0)[lb]{\smash{1}}}%
  \end{picture}%
\endgroup%


==> images/bf3d4.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bf3d4.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{151.01357744bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.99328817)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bf3d4.pdf}}%
    \put(0.1289568,0.30412299){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bf3d4.pdf}}%
    \put(0.90755368,0.24467072){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.1289568,0.24467072){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.08425883,0.50650446){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bf3d4.pdf}}%
    \put(0.19154935,0.02061073){\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{bf3d4.pdf}}%
    \put(0.78039739,0.02061073){\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{bf3d4.pdf}}%
    \put(0.05115254,0.461879){\rotatebox{90}{\makebox(0,0)[lb]{\smash{$z$}}}}%
    \put(0.7322855,0.14347899){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.25952701,0.14347899){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.1289568,0.70888593){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{bf3d4.pdf}}%
    \put(0.55701781,0.04228726){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.47949266,0.04228726){\makebox(0,0)[lb]{\smash{1}}}%
  \end{picture}%
\endgroup%


==> images/bf3d5.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bf3d5.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{151.01357744bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.99328817)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bf3d5.pdf}}%
    \put(0.1289568,0.30412299){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bf3d5.pdf}}%
    \put(0.90755368,0.24467072){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.1289568,0.24467072){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bf3d5.pdf}}%
    \put(0.08425883,0.50650446){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{bf3d5.pdf}}%
    \put(0.19154935,0.02061073){\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0.78039739,0.02061073){\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{bf3d5.pdf}}%
    \put(0.05115254,0.461879){\rotatebox{90}{\makebox(0,0)[lb]{\smash{$z$}}}}%
    \put(0.25952701,0.14347899){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.7322855,0.14347899){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.1289568,0.70888593){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{bf3d5.pdf}}%
    \put(0.55701781,0.04228726){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.47949266,0.04228726){\makebox(0,0)[lb]{\smash{1}}}%
  \end{picture}%
\endgroup%


==> images/bf3d6.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bf3d6.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{151.01357744bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.99328817)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bf3d6.pdf}}%
    \put(0.1289568,0.30412299){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bf3d6.pdf}}%
    \put(0.90755368,0.24467072){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bf3d6.pdf}}%
    \put(0.1289568,0.24467072){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{bf3d6.pdf}}%
    \put(0.08425883,0.50650446){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{bf3d6.pdf}}%
    \put(0.19154935,0.02061073){\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{bf3d6.pdf}}%
    \put(0.78039739,0.02061073){\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.05115254,0.461879){\rotatebox{90}{\makebox(0,0)[lb]{\smash{$z$}}}}%
    \put(0.25952701,0.14347899){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.7322855,0.14347899){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.1289568,0.70888593){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{bf3d6.pdf}}%
    \put(0.55701781,0.04228726){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.47949266,0.04228726){\makebox(0,0)[lb]{\smash{1}}}%
  \end{picture}%
\endgroup%


==> images/bf3d7.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bf3d7.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{151.01357744bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.99328817)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bf3d7.pdf}}%
    \put(0.1289568,0.30412299){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bf3d7.pdf}}%
    \put(0.90755368,0.24467072){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.1289568,0.24467072){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bf3d7.pdf}}%
    \put(0.08425883,0.50650446){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{bf3d7.pdf}}%
    \put(0.19154935,0.02061073){\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0.78039739,0.02061073){\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{bf3d7.pdf}}%
    \put(0.05115254,0.461879){\rotatebox{90}{\makebox(0,0)[lb]{\smash{$z$}}}}%
    \put(0.25952701,0.14347899){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.7322855,0.14347899){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.1289568,0.70888593){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{bf3d7.pdf}}%
    \put(0.55701781,0.04228726){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.47949266,0.04228726){\makebox(0,0)[lb]{\smash{1}}}%
  \end{picture}%
\endgroup%


==> images/bf3d8.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bf3d8.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{151.01357744bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.99328817)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bf3d8.pdf}}%
    \put(0.1289568,0.30412299){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bf3d8.pdf}}%
    \put(0.90755368,0.24467072){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.1289568,0.24467072){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.08425883,0.50650446){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bf3d8.pdf}}%
    \put(0.78039739,0.02061073){\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.19154935,0.02061073){\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0.05115254,0.461879){\rotatebox{90}{\makebox(0,0)[lb]{\smash{$z$}}}}%
    \put(0.25952701,0.14347899){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.7322855,0.14347899){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.1289568,0.70888593){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{bf3d8.pdf}}%
    \put(0.47949266,0.04228726){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.55701781,0.04228726){\makebox(0,0)[lb]{\smash{1}}}%
  \end{picture}%
\endgroup%


==> images/bf3d9.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bf3d9.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{151.01357744bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.99328817)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bf3d9.pdf}}%
    \put(0.1289568,0.30412299){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bf3d9.pdf}}%
    \put(0.1289568,0.24467072){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.90755368,0.24467072){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bf3d9.pdf}}%
    \put(0.08425883,0.50650446){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{bf3d9.pdf}}%
    \put(0.19154935,0.02061073){\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{bf3d9.pdf}}%
    \put(0.78039739,0.02061073){\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{bf3d9.pdf}}%
    \put(0.05115254,0.461879){\rotatebox{90}{\makebox(0,0)[lb]{\smash{$z$}}}}%
    \put(0.25952701,0.14347899){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.7322855,0.14347899){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.1289568,0.70888593){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{bf3d9.pdf}}%
    \put(0.47949266,0.04228726){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.55701781,0.04228726){\makebox(0,0)[lb]{\smash{1}}}%
  \end{picture}%
\endgroup%


==> images/bf4.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bf4.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{150bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bf4.pdf}}%
    \put(0.1675,0.1053335){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.505,0.1053335){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.8875,0.1053335){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.4925005,0.0286665){\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bf4.pdf}}%
    \put(0.1353335,0.155){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.0903335,0.299){\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.0903335,0.443){\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.0903335,0.587){\makebox(0,0)[lb]{\smash{0.6}}}%
    \put(0.0903335,0.731){\makebox(0,0)[lb]{\smash{0.8}}}%
    \put(0.1353335,0.875){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.0603335,0.4850005){\rotatebox{90}{\makebox(0,0)[lb]{\smash{$y$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bf4.pdf}}%
  \end{picture}%
\endgroup%


==> images/bf5.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bf5.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{150bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bf5.pdf}}%
    \put(0.1675,0.1053335){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.505,0.1053335){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.8875,0.1053335){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.4925005,0.0286665){\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bf5.pdf}}%
    \put(0.1353335,0.155){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.0903335,0.299){\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.0903335,0.443){\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.0903335,0.587){\makebox(0,0)[lb]{\smash{0.6}}}%
    \put(0.0903335,0.731){\makebox(0,0)[lb]{\smash{0.8}}}%
    \put(0.1353335,0.875){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.0603335,0.4850005){\rotatebox{90}{\makebox(0,0)[lb]{\smash{$y$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bf5.pdf}}%
  \end{picture}%
\endgroup%


==> images/bf6.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bf6.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{150bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bf6.pdf}}%
    \put(0.1675,0.1053335){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.505,0.1053335){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.8875,0.1053335){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.4925005,0.0286665){\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bf6.pdf}}%
    \put(0.1353335,0.155){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.0903335,0.299){\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.0903335,0.443){\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.0903335,0.587){\makebox(0,0)[lb]{\smash{0.6}}}%
    \put(0.0903335,0.731){\makebox(0,0)[lb]{\smash{0.8}}}%
    \put(0.1353335,0.875){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.0603335,0.4850005){\rotatebox{90}{\makebox(0,0)[lb]{\smash{$y$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bf6.pdf}}%
  \end{picture}%
\endgroup%


==> images/bf7.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bf7.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{150bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bf7.pdf}}%
    \put(0.1675,0.1053335){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.505,0.1053335){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.8875,0.1053335){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.4925005,0.0286665){\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bf7.pdf}}%
    \put(0.1353335,0.155){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.0903335,0.299){\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.0903335,0.443){\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.0903335,0.587){\makebox(0,0)[lb]{\smash{0.6}}}%
    \put(0.0903335,0.731){\makebox(0,0)[lb]{\smash{0.8}}}%
    \put(0.1353335,0.875){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.0603335,0.4850005){\rotatebox{90}{\makebox(0,0)[lb]{\smash{$y$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bf7.pdf}}%
  \end{picture}%
\endgroup%


==> images/bf8.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bf8.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{150bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bf8.pdf}}%
    \put(0.1675,0.1053335){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.505,0.1053335){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.8875,0.1053335){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.4925005,0.0286665){\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bf8.pdf}}%
    \put(0.1353335,0.155){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.0903335,0.299){\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.0903335,0.443){\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.0903335,0.587){\makebox(0,0)[lb]{\smash{0.6}}}%
    \put(0.0903335,0.731){\makebox(0,0)[lb]{\smash{0.8}}}%
    \put(0.1353335,0.875){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.0603335,0.4850005){\rotatebox{90}{\makebox(0,0)[lb]{\smash{$y$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bf8.pdf}}%
  \end{picture}%
\endgroup%


==> images/bf9.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bf9.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{150bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bf9.pdf}}%
    \put(0.1675,0.1053335){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.505,0.1053335){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.8875,0.1053335){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.4925005,0.0286665){\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bf9.pdf}}%
    \put(0.1353335,0.155){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.0903335,0.299){\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.0903335,0.443){\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.0903335,0.587){\makebox(0,0)[lb]{\smash{0.6}}}%
    \put(0.0903335,0.731){\makebox(0,0)[lb]{\smash{0.8}}}%
    \put(0.1353335,0.875){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.0603335,0.4850005){\rotatebox{90}{\makebox(0,0)[lb]{\smash{$y$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bf9.pdf}}%
  \end{picture}%
\endgroup%


==> images/bkp/divfreeproj_onetri_pdiv.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'divfreeproj_onetri_pdiv.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{420bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{divfreeproj_onetri_pdiv.pdf}}%
    \put(0.12321429,0.04940482){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.38154768,0.04940482){\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.63363089,0.04940482){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.89196429,0.04940482){\makebox(0,0)[lb]{\smash{15}}}%
    \put(0.41071464,0.01488089){\makebox(0,0)[lb]{\smash{polynomial degree}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{divfreeproj_onetri_pdiv.pdf}}%
    \put(0.06785714,0.15){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.09464286,0.16071429){\makebox(0,0)[lb]{\smash{-12}}}%
    \put(0.06785714,0.68392857){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.09464286,0.69464286){\makebox(0,0)[lb]{\smash{-11}}}%
    \put(0.05297625,0.3){\rotatebox{90}{\makebox(0,0)[lb]{\smash{$\max\limits_{\vec{x}\in\hat{\Omega}}\vec{\nabla}\cdot\vec{u}_h$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{divfreeproj_onetri_pdiv.pdf}}%
  \end{picture}%
\endgroup%


==> images/bkp/divfreeproj_onetri_qdiv.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'divfreeproj_onetri_qdiv.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{420bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{divfreeproj_onetri_qdiv.pdf}}%
    \put(0.12321429,0.04940482){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.38154768,0.04940482){\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.63363089,0.04940482){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.89196429,0.04940482){\makebox(0,0)[lb]{\smash{15}}}%
    \put(0.41071464,0.01488089){\makebox(0,0)[lb]{\smash{polynomial degree}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{divfreeproj_onetri_qdiv.pdf}}%
    \put(0.06785714,0.07142857){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.09464286,0.08214286){\makebox(0,0)[lb]{\smash{-16}}}%
    \put(0.06785714,0.58571429){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.09464286,0.59642857){\makebox(0,0)[lb]{\smash{-15}}}%
    \put(0.05297625,0.3){\rotatebox{90}{\makebox(0,0)[lb]{\smash{$\max\limits_{1\leq \ell\leq C_d^{k-1+d}}|\int_{\hat{\Omega}}q_{\ell}\vec{\nabla}\cdot\vec{u}_hd\hat{\Omega}|$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{divfreeproj_onetri_qdiv.pdf}}%
  \end{picture}%
\endgroup%


==> images/comp_aorthpol_lag_err.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'comp_aorthpol_lag_err.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{225bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{comp_aorthpol_lag_err.pdf}}%
    \put(0.18333333,0.10822233){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.32533333,0.10822233){\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.45566667,0.10822233){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.59766667,0.10822233){\makebox(0,0)[lb]{\smash{15}}}%
    \put(0.73966667,0.10822233){\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.88166667,0.10822233){\makebox(0,0)[lb]{\smash{25}}}%
    \put(0.361667,0.04822233){\makebox(0,0)[lb]{\smash{polynomial degree}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{comp_aorthpol_lag_err.pdf}}%
    \put(0.08,0.17333333){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.13,0.19333333){\makebox(0,0)[lb]{\smash{-15}}}%
    \put(0.08,0.4){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.13,0.42){\makebox(0,0)[lb]{\smash{-10}}}%
    \put(0.1,0.62666667){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.15,0.64666667){\makebox(0,0)[lb]{\smash{-5}}}%
    \put(0.11,0.85333333){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.16,0.87333333){\makebox(0,0)[lb]{\smash{0}}}%
    %\put(0.05666667,0.44){\rotatebox{90}{\makebox(0,0)[lb]{\smash{L}}}}%
    %\put(0.03666667,0.46666667){\rotatebox{90}{\makebox(0,0)[lb]{\smash{2}}}}%
    \put(0.05666667,0.49){\rotatebox{90}{\makebox(0,0)[lb]{\smash{ error}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{comp_aorthpol_lag_err.pdf}}%
  \end{picture}%
\endgroup%


==> images/comp_reorth_and_noreorth.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'comp_reorth_and_noreorth.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{225bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{comp_reorth_and_noreorth.pdf}}%
    \put(0.17,0.10155567){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.39944433,0.10155567){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.64055567,0.10155567){\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.88166667,0.10155567){\makebox(0,0)[lb]{\smash{30}}}%
    \put(0.35500033,0.04155567){\makebox(0,0)[lb]{\smash{polynomial degree}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{comp_reorth_and_noreorth.pdf}}%
    \put(0.06666667,0.13666667){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.11666667,0.15666667){\makebox(0,0)[lb]{\smash{-16}}}%
    \put(0.06666667,0.36){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.11666667,0.38){\makebox(0,0)[lb]{\smash{-15}}}%
    \put(0.06666667,0.58333333){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.11666667,0.60333333){\makebox(0,0)[lb]{\smash{-14}}}%
    \put(0.06666667,0.80666667){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.11666667,0.82666667){\makebox(0,0)[lb]{\smash{-13}}}%
    \put(0.04377767,0.306667){\rotatebox{90}{\makebox(0,0)[lb]{\smash{$\|Q^H\text{diag}(w)Q-I\|_2$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{comp_reorth_and_noreorth.pdf}}%
  \end{picture}%
\endgroup%


==> images/cond_H_vs_polydeg.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cond_H_vs_polydeg.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{225bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cond_H_vs_polydeg.pdf}}%
    \put(0.14,0.08655567){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.37944433,0.08655567){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.63055567,0.08655567){\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.88166667,0.08655567){\makebox(0,0)[lb]{\smash{30}}}%
    \put(0.34000033,0.02655567){\makebox(0,0)[lb]{\smash{polynomial degree}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{cond_H_vs_polydeg.pdf}}%
    \put(0.06666667,0.12){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.11666667,0.14){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.06666667,0.33666667){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.11666667,0.35666667){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.06666667,0.55333333){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.11666667,0.57333333){\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.06666667,0.77){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.11666667,0.79){\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.04377767,0.43333367){\rotatebox{90}{\makebox(0,0)[lb]{\smash{$\text{cond}_2$(H)}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{cond_H_vs_polydeg.pdf}}%
  \end{picture}%
\endgroup%


==> images/cond_lag_massmat.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cond_lag_massmat.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{225bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cond_lag_massmat.pdf}}%
    \put(0.16,0.09655567){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.30666667,0.09655567){\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.44166667,0.09655567){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.58833333,0.09655567){\makebox(0,0)[lb]{\smash{15}}}%
    \put(0.735,0.09655567){\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.88166667,0.09655567){\makebox(0,0)[lb]{\smash{25}}}%
    \put(0.35000033,0.03655567){\makebox(0,0)[lb]{\smash{polynomial degree}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{cond_lag_massmat.pdf}}%
    \put(0.08666667,0.13){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.13666667,0.15){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.08666667,0.37666667){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.13666667,0.39666667){\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.06666667,0.62){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.11666667,0.64){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.06666667,0.86333333){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.11666667,0.88333333){\makebox(0,0)[lb]{\smash{15}}}%
    \put(0.04377767,0.256667){\rotatebox{90}{\makebox(0,0)[lb]{\smash{2-norm condition number}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{cond_lag_massmat.pdf}}%
  \end{picture}%
\endgroup%


==> images/divfreeproj_2d_arbtri_cont.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'divfreeproj_2d_arbtri_cont.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{225bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{divfreeproj_2d_arbtri_cont.pdf}}%
    \put(0.13,0.18155567){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.395,0.18155567){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.69333333,0.18155567){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.41333367,0.12155567){\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{divfreeproj_2d_arbtri_cont.pdf}}%
    \put(0.10155567,0.22333333){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.06822233,0.336){\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.06822233,0.44866667){\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.06822233,0.56133333){\makebox(0,0)[lb]{\smash{0.6}}}%
    \put(0.06822233,0.674){\makebox(0,0)[lb]{\smash{0.8}}}%
    \put(0.10155567,0.78666667){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.04377767,0.506667){\rotatebox{90}{\makebox(0,0)[lb]{\smash{$y$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{divfreeproj_2d_arbtri_cont.pdf}}%
    \put(0.82315567,0.22333333){\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.82315567,0.36416667){\makebox(0,0)[lb]{\smash{-0.5}}}%
    \put(0.82315567,0.505){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.82315567,0.64583333){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.82315567,0.78666667){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{divfreeproj_2d_arbtri_cont.pdf}}%
  \end{picture}%
\endgroup%


==> images/divfreeproj_2d_arbtri_err.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'divfreeproj_2d_arbtri_err.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{225bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{divfreeproj_2d_arbtri_err.pdf}}%
    \put(0.17,0.10155567){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.35083333,0.10155567){\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.52,0.10155567){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.70083333,0.10155567){\makebox(0,0)[lb]{\smash{15}}}%
    \put(0.88166667,0.10155567){\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.35500033,0.04155567){\makebox(0,0)[lb]{\smash{polynomial degree}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{divfreeproj_2d_arbtri_err.pdf}}%
    \put(0.06666667,0.13666667){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.11666667,0.15666667){\makebox(0,0)[lb]{\smash{-15}}}%
    \put(0.06666667,0.37666667){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.11666667,0.39666667){\makebox(0,0)[lb]{\smash{-10}}}%
    \put(0.08666667,0.61666667){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.13666667,0.63666667){\makebox(0,0)[lb]{\smash{-5}}}%
    \put(0.09666667,0.85666667){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.14666667,0.87666667){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.04377767,0.46833367){\rotatebox{90}{\makebox(0,0)[lb]{\smash{error}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{divfreeproj_2d_arbtri_err.pdf}}%
  \end{picture}%
\endgroup%


==> images/divfreeproj_2d_unitri_cont.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'divfreeproj_2d_unitri_cont.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{225bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{divfreeproj_2d_unitri_cont.pdf}}%
    \put(0.13,0.18155567){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.395,0.18155567){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.69333333,0.18155567){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.41333367,0.12155567){\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{divfreeproj_2d_unitri_cont.pdf}}%
    \put(0.10155567,0.22333333){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.06822233,0.336){\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.06822233,0.44866667){\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.06822233,0.56133333){\makebox(0,0)[lb]{\smash{0.6}}}%
    \put(0.06822233,0.674){\makebox(0,0)[lb]{\smash{0.8}}}%
    \put(0.10155567,0.78666667){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.04377767,0.506667){\rotatebox{90}{\makebox(0,0)[lb]{\smash{$y$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{divfreeproj_2d_unitri_cont.pdf}}%
    \put(0.82315567,0.22333333){\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.82315567,0.36416667){\makebox(0,0)[lb]{\smash{-0.5}}}%
    \put(0.82315567,0.505){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.82315567,0.64583333){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.82315567,0.78666667){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{divfreeproj_2d_unitri_cont.pdf}}%
  \end{picture}%
\endgroup%


==> images/divfreeproj_2d_unitri_err.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'divfreeproj_2d_unitri_err.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{225bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{divfreeproj_2d_unitri_err.pdf}}%
    \put(0.17,0.10155567){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.35083333,0.10155567){\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.52,0.10155567){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.70083333,0.10155567){\makebox(0,0)[lb]{\smash{15}}}%
    \put(0.88166667,0.10155567){\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.35500033,0.04155567){\makebox(0,0)[lb]{\smash{polynomial degree}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{divfreeproj_2d_unitri_err.pdf}}%
    \put(0.06666667,0.13666667){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.11666667,0.15666667){\makebox(0,0)[lb]{\smash{-15}}}%
    \put(0.06666667,0.37666667){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.11666667,0.39666667){\makebox(0,0)[lb]{\smash{-10}}}%
    \put(0.08666667,0.62){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.13666667,0.64){\makebox(0,0)[lb]{\smash{-5}}}%
    \put(0.09666667,0.86){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.14666667,0.88){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.04377767,0.46833367){\rotatebox{90}{\makebox(0,0)[lb]{\smash{error}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{divfreeproj_2d_unitri_err.pdf}}%
  \end{picture}%
\endgroup%


==> images/divfreeproj_onetri_cont.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'divfreeproj_onetri_cont.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%!TEX encoding = UTF-8 Unicode
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{225bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{divfreeproj_onetri_cont.pdf}}%
    \put(0.13,0.18155567){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.395,0.18155567){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.69333333,0.18155567){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.41333367,0.12155567){\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{divfreeproj_onetri_cont.pdf}}%
    \put(0.10155567,0.22333333){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.06822233,0.336){\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.06822233,0.44866667){\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.06822233,0.56133333){\makebox(0,0)[lb]{\smash{0.6}}}%
    \put(0.06822233,0.674){\makebox(0,0)[lb]{\smash{0.8}}}%
    \put(0.10155567,0.78666667){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.04377767,0.506667){\rotatebox{90}{\makebox(0,0)[lb]{\smash{$y$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{divfreeproj_onetri_cont.pdf}}%
    \put(0.82315567,0.28542433){\makebox(0,0)[lb]{\smash{-0.8}}}%
    \put(0.82315567,0.361613){\makebox(0,0)[lb]{\smash{-0.6}}}%
    \put(0.82315567,0.437802){\makebox(0,0)[lb]{\smash{-0.4}}}%
    \put(0.82315567,0.513991){\makebox(0,0)[lb]{\smash{-0.2}}}%
    \put(0.82315567,0.59017967){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.82315567,0.66636833){\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.82315567,0.74255733){\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{divfreeproj_onetri_cont.pdf}}%
  \end{picture}%
\endgroup%


==> images/divfreeproj_onetri_err.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'divfreeproj_onetri_err.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{225bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{divfreeproj_onetri_err.pdf}}%
    \put(0.17,0.10155567){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.35083333,0.10155567){\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.52,0.10155567){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.70083333,0.10155567){\makebox(0,0)[lb]{\smash{15}}}%
    \put(0.88166667,0.10155567){\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.35500033,0.04155567){\makebox(0,0)[lb]{\smash{polynomial degree}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{divfreeproj_onetri_err.pdf}}%
    \put(0.06666667,0.13666667){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.11666667,0.15666667){\makebox(0,0)[lb]{\smash{-15}}}%
    \put(0.06666667,0.37666667){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.11666667,0.39666667){\makebox(0,0)[lb]{\smash{-10}}}%
    \put(0.08666667,0.62){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.13666667,0.64){\makebox(0,0)[lb]{\smash{-5}}}%
    \put(0.09666667,0.86){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.14666667,0.88){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.04377767,0.46833367){\rotatebox{90}{\makebox(0,0)[lb]{\smash{error}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{divfreeproj_onetri_err.pdf}}%
  \end{picture}%
\endgroup%


==> images/divfreeproj_onetri_pdiv.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'divfreeproj_onetri_pdiv.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{225bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{divfreeproj_onetri_pdiv.pdf}}%
    \put(0.17,0.10155567){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.35083333,0.10155567){\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.52,0.10155567){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.70083333,0.10155567){\makebox(0,0)[lb]{\smash{15}}}%
    \put(0.88166667,0.10155567){\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.35500033,0.04155567){\makebox(0,0)[lb]{\smash{polynomial degree}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{divfreeproj_onetri_pdiv.pdf}}%
    \put(0.06666667,0.35333333){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.11666667,0.37333333){\makebox(0,0)[lb]{\smash{-12}}}%
    \put(0.06666667,0.86){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.11666667,0.88){\makebox(0,0)[lb]{\smash{-11}}}%
    \put(0.04377767,0.506667){\rotatebox{90}{\makebox(0,0)[lb]{\smash{$|\vec{\nabla}\cdot\vec{u}_h|$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{divfreeproj_onetri_pdiv.pdf}}%
  \end{picture}%
\endgroup%


==> images/divfreeproj_onetri_qdiv.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'divfreeproj_onetri_qdiv.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{225bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{divfreeproj_onetri_qdiv.pdf}}%
    \put(0.13,0.08155567){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.32083333,0.08155567){\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.5,0.08155567){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.69083333,0.08155567){\makebox(0,0)[lb]{\smash{15}}}%
    \put(0.88166667,0.08155567){\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.33500033,0.02155567){\makebox(0,0)[lb]{\smash{polynomial degree}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{divfreeproj_onetri_qdiv.pdf}}%
    \put(0.06822233,0.164091){\makebox(0,0)[lb]{\smash{0.7}}}%
    \put(0.06822233,0.305){\makebox(0,0)[lb]{\smash{0.8}}}%
    \put(0.06822233,0.42929033){\makebox(0,0)[lb]{\smash{0.9}}}%
    \put(0.10155567,0.54047167){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.06822233,0.64104767){\makebox(0,0)[lb]{\smash{1.1}}}%
    \put(0.06822233,0.73286633){\makebox(0,0)[lb]{\smash{1.2}}}%
    \put(0.06822233,0.81733133){\makebox(0,0)[lb]{\smash{1.3}}}%
    \put(0.035,0.3){\rotatebox{90}{\makebox(0,0)[lb]{\smash{$\max\limits_{1\leq i\leq m}|\int_{\Omega^{(e)}}q_i\vec{\nabla}\cdot\vec{u}_h\,d\Omega|$}}}}%
    \put(0.14333333,0.91333333){\makebox(0,0)[lb]{\smash{$\times$}}}%
    \put(0.17666667,0.91333333){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.22666667,0.93333333){\makebox(0,0)[lb]{\smash{-15}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{divfreeproj_onetri_qdiv.pdf}}%
  \end{picture}%
\endgroup%


==> images/err_dem_slides.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'err_dem_slides.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{225bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{err_dem_slides.pdf}}%
    \put(0.17,0.10155567){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.33916667,0.10155567){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.52,0.10155567){\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.70083333,0.10155567){\makebox(0,0)[lb]{\smash{30}}}%
    \put(0.88166667,0.10155567){\makebox(0,0)[lb]{\smash{40}}}%
    \put(0.35500033,0.04155567){\makebox(0,0)[lb]{\smash{polynomial degree}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{err_dem_slides.pdf}}%
    \put(0.06666667,0.13666667){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.11666667,0.15666667){\makebox(0,0)[lb]{\smash{-15}}}%
    \put(0.06666667,0.37){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.11666667,0.39){\makebox(0,0)[lb]{\smash{-10}}}%
    \put(0.08666667,0.60333333){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.13666667,0.62333333){\makebox(0,0)[lb]{\smash{-5}}}%
    \put(0.09666667,0.83666667){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.14666667,0.85666667){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.04377767,0.46833367){\rotatebox{90}{\makebox(0,0)[lb]{\smash{error}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{err_dem_slides.pdf}}%
  \end{picture}%
\endgroup%


==> images/err_dem_slides_1.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'err_dem_slides_1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{225bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{err_dem_slides_1.pdf}}%
    \put(0.17,0.10155567){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.319074,0.10155567){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.47981467,0.10155567){\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.64055567,0.10155567){\makebox(0,0)[lb]{\smash{30}}}%
    \put(0.80129633,0.10155567){\makebox(0,0)[lb]{\smash{40}}}%
    \put(0.35500033,0.04155567){\makebox(0,0)[lb]{\smash{polynomial degree}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{err_dem_slides_1.pdf}}%
    \put(0.06666667,0.13666667){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.11666667,0.15666667){\makebox(0,0)[lb]{\smash{-15}}}%
    \put(0.06666667,0.37){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.11666667,0.39){\makebox(0,0)[lb]{\smash{-10}}}%
    \put(0.08666667,0.60333333){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.13666667,0.62333333){\makebox(0,0)[lb]{\smash{-5}}}%
    \put(0.09666667,0.83666667){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.14666667,0.85666667){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.04377767,0.46833367){\rotatebox{90}{\makebox(0,0)[lb]{\smash{error}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{err_dem_slides_1.pdf}}%
  \end{picture}%
\endgroup%


==> images/err_mon_dem_slides.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'err_mon_dem_slides.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{225bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{err_mon_dem_slides.pdf}}%
    \put(0.17,0.10155567){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.33916667,0.10155567){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.52,0.10155567){\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.70083333,0.10155567){\makebox(0,0)[lb]{\smash{30}}}%
    \put(0.88166667,0.10155567){\makebox(0,0)[lb]{\smash{40}}}%
    \put(0.35500033,0.04155567){\makebox(0,0)[lb]{\smash{polynomial degree}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{err_mon_dem_slides.pdf}}%
    \put(0.06666667,0.13666667){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.11666667,0.15666667){\makebox(0,0)[lb]{\smash{-15}}}%
    \put(0.06666667,0.37){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.11666667,0.39){\makebox(0,0)[lb]{\smash{-10}}}%
    \put(0.08666667,0.60333333){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.13666667,0.62333333){\makebox(0,0)[lb]{\smash{-5}}}%
    \put(0.09666667,0.83666667){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.14666667,0.85666667){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.04377767,0.46833367){\rotatebox{90}{\makebox(0,0)[lb]{\smash{error}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{err_mon_dem_slides.pdf}}%
  \end{picture}%
\endgroup%


==> images/lap_2d_unitri_cont.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'lap_2d_unitri_cont.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{225bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{lap_2d_unitri_cont.pdf}}%
    \put(0.13,0.18155567){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.395,0.18155567){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.69333333,0.18155567){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.41333367,0.12155567){\makebox(0,0)[lb]{\smash{x}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{lap_2d_unitri_cont.pdf}}%
    \put(0.10155567,0.22333333){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.06822233,0.336){\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.06822233,0.44866667){\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.06822233,0.56133333){\makebox(0,0)[lb]{\smash{0.6}}}%
    \put(0.06822233,0.674){\makebox(0,0)[lb]{\smash{0.8}}}%
    \put(0.10155567,0.78666667){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.04377767,0.506667){\rotatebox{90}{\makebox(0,0)[lb]{\smash{y}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{lap_2d_unitri_cont.pdf}}%
    \put(0.82315567,0.26357133){\makebox(0,0)[lb]{\smash{-6}}}%
    \put(0.82315567,0.34404767){\makebox(0,0)[lb]{\smash{-4}}}%
    \put(0.82315567,0.42452367){\makebox(0,0)[lb]{\smash{-2}}}%
    \put(0.82315567,0.505){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.82315567,0.58547633){\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.82315567,0.66595233){\makebox(0,0)[lb]{\smash{4}}}%
    \put(0.82315567,0.74642867){\makebox(0,0)[lb]{\smash{6}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{lap_2d_unitri_cont.pdf}}%
  \end{picture}%
\endgroup%


==> images/lap_2d_unitri_err.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'lap_2d_unitri_err.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{225bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{lap_2d_unitri_err.pdf}}%
    \put(0.17,0.10155567){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.35083333,0.10155567){\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.52,0.10155567){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.70083333,0.10155567){\makebox(0,0)[lb]{\smash{15}}}%
    \put(0.88166667,0.10155567){\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.35500033,0.04155567){\makebox(0,0)[lb]{\smash{polynomial degree}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{lap_2d_unitri_err.pdf}}%
    \put(0.06666667,0.22){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.11666667,0.24){\makebox(0,0)[lb]{\smash{-10}}}%
    \put(0.08666667,0.51666667){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.13666667,0.53666667){\makebox(0,0)[lb]{\smash{-5}}}%
    \put(0.09666667,0.81){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.14666667,0.83){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.04377767,0.46833367){\rotatebox{90}{\makebox(0,0)[lb]{\smash{error}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{lap_2d_unitri_err.pdf}}%
  \end{picture}%
\endgroup%


==> images/poiss_2d_unitri_cont.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'poiss_2d_unitri_cont.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{225bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{poiss_2d_unitri_cont.pdf}}%
    \put(0.13,0.18155567){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.395,0.18155567){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.69333333,0.18155567){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.41333367,0.12155567){\makebox(0,0)[lb]{\smash{x}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{poiss_2d_unitri_cont.pdf}}%
    \put(0.10155567,0.22333333){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.06822233,0.336){\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.06822233,0.44866667){\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.06822233,0.56133333){\makebox(0,0)[lb]{\smash{0.6}}}%
    \put(0.06822233,0.674){\makebox(0,0)[lb]{\smash{0.8}}}%
    \put(0.10155567,0.78666667){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.04377767,0.506667){\rotatebox{90}{\makebox(0,0)[lb]{\smash{y}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{poiss_2d_unitri_cont.pdf}}%
    \put(0.82315567,0.23725133){\makebox(0,0)[lb]{\smash{-6}}}%
    \put(0.82315567,0.337347){\makebox(0,0)[lb]{\smash{-4}}}%
    \put(0.82315567,0.437443){\makebox(0,0)[lb]{\smash{-2}}}%
    \put(0.82315567,0.537539){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.82315567,0.637635){\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.82315567,0.737731){\makebox(0,0)[lb]{\smash{4}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{poiss_2d_unitri_cont.pdf}}%
  \end{picture}%
\endgroup%


==> images/poiss_2d_unitri_err.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'poiss_2d_unitri_err.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{225bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{poiss_2d_unitri_err.pdf}}%
    \put(0.17,0.10155567){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.39944433,0.10155567){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.64055567,0.10155567){\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.88166667,0.10155567){\makebox(0,0)[lb]{\smash{30}}}%
    \put(0.35500033,0.04155567){\makebox(0,0)[lb]{\smash{polynomial degree}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{poiss_2d_unitri_err.pdf}}%
    \put(0.06666667,0.22){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.11666667,0.24){\makebox(0,0)[lb]{\smash{-10}}}%
    \put(0.08666667,0.51333333){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.13666667,0.53333333){\makebox(0,0)[lb]{\smash{-5}}}%
    \put(0.09666667,0.81){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.14666667,0.83){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.04377767,0.46833367){\rotatebox{90}{\makebox(0,0)[lb]{\smash{error}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{poiss_2d_unitri_err.pdf}}%
  \end{picture}%
\endgroup%


==> images/polyf_error.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'polyf_error.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{225bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{polyf_error.pdf}}%
    \put(0.17,0.10155567){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.411111,0.10155567){\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.64055567,0.10155567){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.88166667,0.10155567){\makebox(0,0)[lb]{\smash{15}}}%
    \put(0.35500033,0.04155567){\makebox(0,0)[lb]{\smash{polynomial degree}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{polyf_error.pdf}}%
    \put(0.06666667,0.13666667){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.11666667,0.15666667){\makebox(0,0)[lb]{\smash{-15}}}%
    \put(0.06666667,0.36333333){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.11666667,0.38333333){\makebox(0,0)[lb]{\smash{-10}}}%
    \put(0.08666667,0.59){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.13666667,0.61){\makebox(0,0)[lb]{\smash{-5}}}%
    \put(0.09666667,0.81333333){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.14666667,0.83333333){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.04377767,0.46833367){\rotatebox{90}{\makebox(0,0)[lb]{\smash{error}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{polyf_error.pdf}}%
  \end{picture}%
\endgroup%


==> images/sinf_error.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sinf_error.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{225bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{sinf_error.pdf}}%
    \put(0.17,0.10155567){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.31466667,0.10155567){\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.44766667,0.10155567){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.59233333,0.10155567){\makebox(0,0)[lb]{\smash{15}}}%
    \put(0.737,0.10155567){\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.88166667,0.10155567){\makebox(0,0)[lb]{\smash{25}}}%
    \put(0.35500033,0.04155567){\makebox(0,0)[lb]{\smash{polynomial degree}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{sinf_error.pdf}}%
    \put(0.06666667,0.13666667){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.11666667,0.15666667){\makebox(0,0)[lb]{\smash{-15}}}%
    \put(0.06666667,0.37666667){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.11666667,0.39666667){\makebox(0,0)[lb]{\smash{-10}}}%
    \put(0.08666667,0.62){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.13666667,0.64){\makebox(0,0)[lb]{\smash{-5}}}%
    \put(0.09666667,0.86){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.14666667,0.88){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.04377767,0.46833367){\rotatebox{90}{\makebox(0,0)[lb]{\smash{error}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{sinf_error.pdf}}%
  \end{picture}%
\endgroup%


==> manifest.txt <==
% Copyright 2019-2021 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-dc-template.tex
  TeX template 

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


